Women in Science: Surpassing Subtle and Overt Biases through Intervention Programs

This study discusses factors that keep women from entering science and technology, which include social stereotypes that they struggle against, lack of maternity leave and other basic human rights, and the climate that makes them leave research positions for administrative ones. We then describe intervention processes that have been successful in bringing the ratio of women close to parity, compare different minorities in the US, and also consider data from India, Western and Eastern Europe. We find that programs that connect the different levels of education are needed in addition to hiring more women, providing them with basic human rights from when they begin their PhD onwards and promoting support networks for existing employees. The authors of this paper hail from Sri Lanka, Romania, India, and the United States. We hold undergraduate and graduate degrees in physics or chemistry from the United States, India and Switzerland. Our conclusions are based on data that is publicly available, on data we have gathered, and on anecdotal evidence from our own experience.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> Notes.txt <==
Hello ladies,

I've started editing the document online. So far I have only added some bullet points. I am attaching the pdf of what's there now, which is not much.

There are reference we can add, e.g., Andrew Gelman wrote a paper in Nature on fixing science:

http://andrewgelman.com/2017/11/28/five-ways-fix-statistics/

Part of the problem is that institutions obey CIA's rules of sabotage, and then they wonder when progress takes a long time

e.g., http://uk.businessinsider.com/oss-manual-sabotage-productivity-2015-11?r=US&IR=T

I do think that while we will back-up our own experiences with references, we do have to write about what we know/taught, gone through, which will be small number statistics (unless Christine has dealt with more), but it will be authentic and what we can do this month. It will help if we have some data that we can perhaps have some figures/histograms on. I don't have any data other than the emails I got from HR on why they were not providing maternity leave. I only assisted some courses, and I never had the gender distribution. In my last section there was one woman out of maybe 10 students and this distribution of 1 in 10 was largely constant throughout the years, but this is only from what I remember.

Question: Do you have data that we can report that could be available for scientific use?

Christine-- you ran a programming course recently. What was the demographics? anything we can report on that? Can you write a section about it? would you have the permissions of colleagues to do that? (we can add more people to the paper if needed). In other activities, anything else you could report on in such a paper? I know the one student I interviewed was latino and said he was a minority. I don't know if he made it, though.

Jaya -- in the courses you teach or projects you run, how has the diversity of your classes changed? what do they do after they graduate? do the courses help? do some courses help more than others? 

Anuja -- do you do hiring at IBM? could you report some statistics from your department over the years (if it's allowed)? Also, from your own experience, you have children, you must have had some form of maternity leave, can you write about that?


Sorry for being off-line. I've been overwhelmed by family issues: i.e., the three children I am raising + my father who had a stroke two weeks ago and is now paralized and in the hospital. Things are not going to get better in the foreseeable future. So, I am trying to find ways to get work done in spite of things. Also, I know you have things going on in your lives and the deadline for the papers is the end of February. So, we should not wait until the last minute.



What would you like to see in this paper?  I am not sure how to write a scientific paper in social science or whatever this falls into. Below are just some ideas.

Christine --- you've so many experiences from the South Pole to Elton's Musk SpaceX that what you write could be very interesting. You could write the projects you did if it's allowed and how the gender balance was, describe the environment and perhaps compare it to graduate school and mention what of what you learned in school was useful.

Anuja-- you work at IBM. So, you could write about the work environment in industry.

Jaya-- you work in a college with a minority students. You could write about the classes you teach and perhaps about the programs that are available if they have troubled background, but mostly could be about success stories. 

Ruxandra



==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
